Classification of Planetary Nebulae through Deep Transfer Learning

This study investigate the effectiveness of using Deep Learning (DL) for the classification of planetary nebulae (PNe). It focusses on distinguishing PNe from other types of objects, as well as their morphological classification. We adopted the deep transfer learning approach using three ImageNet pre-trained algorithms. This study was conducted using images from the Hong Kong/Australian Astronomical Observatory/Strasbourg Observatory H-alpha Planetary Nebula research platform database (HASH DB) and the Panoramic Survey Telescope and Rapid Response System (Pan-STARRS). We found that the algorithm has high success in distinguishing True PNe from other types of objects even without any parameter tuning. The Matthews correlation coefficient is 0.9. Our analysis shows that DenseNet201 is the most effective DL algorithm. For the morphological classification, we found for three classes, Bipolar, Elliptical and Round, half of objects are correctly classified. Further improvement may require more data and/or training. We discuss the trade-offs and potential avenues for future work and conclude that deep transfer learning can be utilized to classify wide-field astronomical images.

==> dat/optical-epoch-acc.csv <==
epoch,alexnet,vgg16,vgg19,ResNet50, InceptionResNetV2,DENSENET201,NASNetMobile,MobileNetV2
1,0.3333,0.3199,0.311,0.3884,0.3735,0.3542,0.3929,0.3884
2,0.3527,0.4107,0.4196,0.6741,0.5089,0.4866,0.5432,0.4271
3,0.3557,0.4122,0.4449,0.7946,0.5863,0.622,0.622,0.4122
4,0.3229,0.4643,0.4137,0.8839,0.686,0.686,0.7277,0.4405
5,0.3289,0.4762,0.4301,0.9211,0.8333,0.7768,0.7872,0.4524
6,0.3289,0.5104,0.4851,0.9315,0.9062,0.8795,0.8705,0.4539
7,0.3155,0.5357,0.4568,0.9732,0.9568,0.8586,0.8854,0.4509
8,0.3289,0.5387,0.4717,0.9598,0.9613,0.9345,0.9226,0.4836
9,0.3199,0.5461,0.5342,0.9717,0.9777,0.9256,0.9568,0.4702
10,0.3348,0.5759,0.5312,0.9732,0.9777,0.9777,0.9628,0.4807
11,0.314,0.622,0.561,0.9717,0.9583,0.9821,0.9732,0.4926
12,0.3482,0.6146,0.5461,0.9851,0.9717,0.9702,0.9866,0.4821
13,0.3423,0.6443,0.5833,0.9807,0.9896,0.9479,0.9792,0.5119
14,0.3259,0.6518,0.5655,0.9836,0.9911,0.9911,0.9851,0.5
15,0.3423,0.6801,0.5789,0.9911,0.9568,0.9554,0.9777,0.506
16,0.3363,0.683,0.622,0.9896,0.9911,0.9866,0.9926,0.5104
17,0.3393,0.7396,0.6012,0.9777,0.9807,0.933,0.9911,0.5164
18,0.3676,0.6771,0.6295,0.9866,0.9881,0.9926,0.994,0.5179
19,0.308,0.692,0.6235,0.9985,0.9851,0.9911,0.9866,0.5193
20,0.3259,0.7545,0.6458,0.9881,0.9821,0.9732,0.9866,0.5312
21,0.3244,0.7321,0.6503,0.9866,0.9747,0.9955,0.9926,0.5521
22,0.3467,0.7604,0.6801,0.9926,0.9881,1,1,0.5327
23,0.3006,0.7827,0.7054,0.997,0.9866,0.9821,0.9866,0.5432
24,0.3452,0.756,0.6473,1,0.9881,0.9911,0.994,0.5521
25,0.3512,0.7827,0.7262,0.994,0.9881,0.9985,0.994,0.5506
26,0.3482,0.7798,0.6741,0.997,0.994,0.9926,0.9821,0.5461
27,0.3095,0.7812,0.7277,0.9955,0.9836,0.9985,0.9955,0.567
28,0.3229,0.7887,0.7411,0.9851,0.9807,0.9568,0.9926,0.5357
29,0.3021,0.8006,0.747,0.9955,0.9896,0.9896,0.9926,0.5655
30,0.3036,0.7961,0.7217,0.9985,0.9881,0.9985,0.9955,0.561
31,0.3155,0.8631,0.7262,0.997,0.9926,1,1,0.5655
32,0.3631,0.8408,0.7455,0.9985,1,0.9851,0.9911,0.5595
33,0.3378,0.8229,0.7426,0.9985,0.9955,0.994,0.9926,0.5833
34,0.3214,0.8601,0.7634,1,0.9762,0.994,0.9911,0.5551
35,0.3512,0.8497,0.7604,0.9926,0.9881,0.994,0.994,0.5774
36,0.3408,0.8631,0.744,0.9926,0.9985,1,0.9926,0.5848
37,0.3289,0.8958,0.7723,0.9792,0.9926,1,0.9955,0.567
38,0.3631,0.8884,0.8021,0.9881,0.9955,0.9911,1,0.5878
39,0.3393,0.8452,0.7902,0.9866,0.9911,0.9792,0.9985,0.5893
40,0.372,0.8914,0.7917,1,0.994,0.9732,0.994,0.5685
41,0.3393,0.881,0.808,0.9926,0.9955,0.994,1,0.5952
42,0.3452,0.9211,0.7932,0.9836,0.9777,0.9926,0.9955,0.5893
43,0.3601,0.9196,0.8854,0.9926,0.9866,0.994,0.9985,0.5982
44,0.3438,0.8943,0.8274,0.9955,0.9866,0.9911,0.9985,0.5952
45,0.372,0.9375,0.8274,1,0.9985,0.9836,0.9926,0.6042
46,0.3512,0.8735,0.8378,0.994,0.997,0.9896,0.9955,0.6042
47,0.3512,0.9003,0.817,1,0.997,0.997,0.9955,0.6027
48,0.3512,0.9211,0.8661,1,0.997,0.9985,0.9985,0.6012
49,0.3631,0.9435,0.8378,1,0.9911,0.9896,0.997,0.5938
50,0.3482,0.933,0.8185,1,0.9926,0.9851,0.9985,0.6265
51,0.3661,0.9315,0.878,0.9955,0.9807,0.9985,0.9881,0.6116
52,0.3304,0.9524,0.8646,0.9985,0.9896,1,1,0.6057
53,0.3601,0.9524,0.8646,0.9881,0.9985,1,0.994,0.619
54,0.3348,0.9182,0.8423,0.9896,1,0.9955,1,0.6205
55,0.3438,0.9479,0.881,0.9955,0.9926,0.9955,0.997,0.6042
56,0.3571,0.9509,0.8512,0.9926,0.9851,0.9955,0.9985,0.622
57,0.3318,0.9286,0.8705,0.997,0.9985,0.9985,0.9985,0.6205
58,0.378,0.9658,0.8899,0.994,0.9985,0.997,1,0.6295
59,0.3646,0.9539,0.8557,1,0.997,0.9911,1,0.619
60,0.3557,0.9435,0.9375,0.9955,0.9985,0.997,0.9955,0.631
61,0.3661,0.9866,0.8363,0.9985,0.9792,0.9673,0.997,0.6488
62,0.3527,0.9464,0.9033,0.9985,0.9955,0.9985,1,0.6161
63,0.3363,0.9628,0.9122,0.9911,0.9985,0.9926,0.9985,0.6503
64,0.369,0.9494,0.9003,0.994,1,1,1,0.6354
65,0.3601,0.9702,0.9003,0.9911,1,0.997,0.9985,0.6354
66,0.3616,0.9583,0.939,0.997,1,1,0.9926,0.6473
67,0.3929,0.9821,0.9018,0.994,0.997,1,0.994,0.6443
68,0.3423,0.9598,0.8884,0.9985,0.9881,0.9955,1,0.6339
69,0.3676,0.9658,0.9167,0.9955,0.9926,0.9881,1,0.6503
70,0.3795,0.9747,0.9479,0.997,0.9985,0.9866,0.9955,0.6414
71,0.3244,0.9628,0.9226,0.997,1,0.9985,1,0.6429
72,0.3155,0.9911,0.9345,0.9985,0.9955,0.9985,0.9985,0.6503
73,0.378,0.9583,0.9345,1,0.9926,0.9896,1,0.6548
74,0.3527,0.9717,0.9509,0.9955,0.9985,0.9926,0.9985,0.6488
75,0.3765,0.9851,0.9152,0.9955,1,0.9955,0.9985,0.6652
76,0.3646,0.9762,0.9539,0.9985,1,0.994,0.9955,0.6488
77,0.3601,0.9926,0.9301,0.997,0.9985,0.9926,1,0.6488
78,0.3467,0.9881,0.9375,0.9985,0.9985,0.9866,1,0.6473
79,0.3185,0.9836,0.9449,0.997,0.994,0.9926,0.9955,0.6756
80,0.4048,0.9777,0.9494,0.997,0.9955,0.997,1,0.6607
81,0.3527,0.994,0.9435,1,0.9926,0.9955,0.9985,0.6473
82,0.381,1,0.936,1,0.9911,0.9926,0.997,0.6786
83,0.3438,0.9732,0.9405,1,0.9985,0.997,0.997,0.6548
84,0.3676,0.9911,0.9568,1,0.9985,1,1,0.6786
85,0.3333,0.994,0.9717,1,0.9926,1,0.997,0.6667
86,0.3929,0.9836,0.9598,1,0.9926,1,1,0.6667
87,0.3661,0.994,0.9271,0.994,0.9955,0.9985,0.997,0.6577
88,0.3244,0.9985,0.9702,0.9985,0.997,1,0.9985,0.6667
89,0.3229,0.9911,0.9613,1,1,0.9866,0.997,0.6726
90,0.375,0.9911,0.9539,1,0.9985,0.9955,0.9985,0.6786
91,0.3542,0.9613,0.9613,1,0.9985,0.997,0.9985,0.6667
92,0.3482,0.9985,0.9688,1,0.9911,0.9955,0.9985,0.6756
93,0.3631,0.9955,0.942,1,0.9985,0.997,0.9985,0.6771
94,0.3646,0.9807,0.9702,1,0.997,0.9881,0.9955,0.6756
95,0.3735,0.9985,0.9732,0.9985,1,0.9926,0.9985,0.6726
96,0.3259,0.994,0.9628,1,1,0.9955,1,0.6845
97,0.3482,0.9955,0.9464,0.9985,0.9985,0.9911,1,0.6905
98,0.372,0.9851,0.9777,0.994,0.9866,0.9836,1,0.6786
99,0.3527,0.9955,0.9792,0.9955,0.997,0.997,1,0.683
100,0.3557,0.9955,0.9658,0.9896,1,1,0.997,0.6949

==> dat/optical-epoch-loss.csv <==
epoch,alexnet,vgg16,vgg19,ResNet50, InceptionResNetV2,DENSENET201,NASNetMobile,MobileNetV2
1,1.1065,1.3709,1.5262,3.3573,3.0598,3.708,2.4755,1.2768
2,1.0997,1.0831,1.0883,1.1497,0.9917,1.0157,0.9518,1.16
3,1.1008,1.0632,1.0539,0.7822,0.8364,0.8124,0.8241,1.1119
4,1.1013,1.0194,1.0913,0.4996,0.7416,0.7085,0.6655,1.0995
5,1.1052,1.0106,1.0435,0.4238,0.4704,0.5172,0.5342,1.08
6,1.1042,1.0015,1.0029,0.2205,0.2281,0.3121,0.3494,1.0713
7,1.1051,0.9301,1.0305,0.1283,0.1482,0.3671,0.3283,1.0723
8,1.1011,0.951,1.0048,0.1401,0.0933,0.191,0.2114,1.0328
9,1.1008,0.9102,0.9508,0.1351,0.0813,0.2371,0.1168,1.0433
10,1.1011,0.8913,0.9706,0.1671,0.1092,0.0926,0.1143,1.0253
11,1.0992,0.8417,0.9102,0.1486,0.1702,0.0533,0.0861,1.0162
12,1.0998,0.8518,0.9531,0.0704,0.0896,0.0978,0.0495,1.0168
13,1.1,0.8225,0.8882,0.0783,0.0254,0.1143,0.0505,0.9997
14,1.1033,0.7961,0.8996,0.0473,0.0307,0.0308,0.0427,0.9821
15,1.0995,0.7786,0.8811,0.0597,0.1281,0.1275,0.0563,1.0049
16,1.0945,0.7671,0.8316,0.0316,0.0379,0.037,0.0305,0.9701
17,1.1036,0.6955,0.8827,0.0869,0.0683,0.2845,0.0262,0.9994
18,1.0956,0.7446,0.8042,0.0384,0.0347,0.0222,0.0202,0.9748
19,1.1027,0.7064,0.826,0.0111,0.0574,0.0213,0.0331,0.982
20,1.1002,0.6603,0.8115,0.0719,0.0371,0.0844,0.0515,0.9544
21,1.0982,0.6747,0.7887,0.0551,0.131,0.0167,0.0303,0.9559
22,1.0984,0.6357,0.7668,0.0552,0.0407,0.0075,0.0028,0.9652
23,1.1009,0.6136,0.7074,0.0086,0.0518,0.0633,0.0516,0.9539
24,1.099,0.6322,0.78,0.0024,0.1001,0.0389,0.0168,0.9497
25,1.097,0.6022,0.7002,0.0186,0.0408,0.0066,0.0141,0.9359
26,1.0957,0.5599,0.7454,0.0223,0.0215,0.0179,0.0464,0.9399
27,1.0984,0.5838,0.7014,0.0089,0.0862,0.0092,0.0131,0.9346
28,1.1021,0.5688,0.674,0.0709,0.0585,0.1696,0.0243,0.9384
29,1.1012,0.5708,0.6544,0.0291,0.0514,0.0389,0.021,0.9326
30,1.1044,0.5456,0.6703,0.0115,0.0751,0.005,0.0115,0.9139
31,1.0996,0.4848,0.6685,0.0219,0.0143,0.0029,0.0025,0.9232
32,1.0977,0.4894,0.6601,0.0059,0.002,0.083,0.0431,0.9162
33,1.0987,0.5006,0.6461,0.0214,0.0166,0.021,0.0279,0.8988
34,1.0997,0.4519,0.6248,0.0016,0.116,0.0165,0.0171,0.9186
35,1.0969,0.4682,0.6244,0.1061,0.0443,0.0338,0.0159,0.9048
36,1.0977,0.4405,0.6365,0.2798,0.0125,0.0027,0.0166,0.8874
37,1.1008,0.4102,0.5867,0.1907,0.0523,0.0012,0.0164,0.9041
38,1.1,0.4209,0.5564,0.1185,0.0213,0.0288,0.0013,0.8886
39,1.0955,0.4406,0.5711,0.0953,0.0444,0.083,0.003,0.8871
40,1.0933,0.3868,0.5544,4.0269,0.0136,0.0992,0.0169,0.8962
41,1.0979,0.4143,0.5635,0.0995,0.021,0.0143,7.44E-04,0.8832
42,1.1005,0.3488,0.5708,0.1856,0.0928,0.0451,0.0209,0.8915
43,1.0974,0.3356,0.4676,0.1012,0.0712,0.0175,0.0067,0.8696
44,1.0986,0.3755,0.503,0.0152,0.0395,0.0524,0.002,0.8707
45,1.0977,0.31,0.4807,0.0016,0.0037,0.0615,0.0321,0.8676
46,1.0958,0.3827,0.4769,0.0943,0.0121,0.0688,0.0081,0.8751
47,1.0978,0.3562,0.5159,0.0015,0.013,0.0106,0.0302,0.8644
48,1.0965,0.3256,0.4486,5.5619,0.0129,0.0034,0.0031,0.8691
49,1.0978,0.2964,0.4762,0.0025,0.0762,0.0529,0.0062,0.8672
50,1.0972,0.3029,0.4937,1.2115,0.0682,0.0385,0.0055,0.8622
51,1.0954,0.2837,0.453,0.0741,0.1509,0.0068,0.0458,0.8577
52,1.0988,0.2729,0.4476,0.0022,0.0315,0.00080819,0.0011,0.8707
53,1.0952,0.2673,0.4216,0.2441,0.0054,0.0011,0.0114,0.8477
54,1.0984,0.2795,0.444,0.0785,0.0024,0.0183,0.0012,0.8366
55,1.0959,0.2631,0.4012,0.0202,0.2121,0.0157,0.0096,0.8568
56,1.0976,0.2444,0.4266,0.0454,0.0639,0.02,0.0052,0.8393
57,1.1002,0.2624,0.4258,0.0155,0.0116,0.0043,0.0044,0.8474
58,1.0952,0.2275,0.3757,0.1438,0.003,0.0057,4.70E-04,0.8488
59,1.0966,0.2393,0.4115,0.0014,0.0059,0.0472,4.60E-04,0.8496
60,1.0993,0.2435,0.3363,0.0241,0.0101,0.0238,0.017,0.8322
61,1.0965,0.1894,0.4131,0.0133,0.1052,0.1925,0.0174,0.8252
62,1.0966,0.2311,0.3471,0.0074,0.0094,0.0072,0.0011,0.8458
63,1.0987,0.2139,0.3423,0.0556,0.0053,0.0225,0.0018,0.8234
64,1.0972,0.2137,0.3636,0.0654,0.0011,0.00077448,7.65E-04,0.8345
65,1.0946,0.1924,0.3515,0.158,2.87E-04,0.0183,0.0026,0.8258
66,1.0949,0.1933,0.3052,0.0139,8.77E-04,0.00086957,0.0437,0.8156
67,1.093,0.1742,0.3567,0.046,0.0537,0.00052618,0.0271,0.8183
68,1.0957,0.2042,0.345,0.0162,0.0931,0.0331,0.0012,0.8194
69,1.0956,0.1762,0.3209,0.0247,0.11,0.0649,6.87E-04,0.8193
70,1.0913,0.1679,0.2802,0.0725,0.0041,0.0428,0.0324,0.8126
71,1.0987,0.177,0.3007,0.0156,5.46E-04,0.0063,4.85E-04,0.8118
72,1.0992,0.1458,0.2937,0.0063,0.0262,0.0052,0.012,0.7964
73,1.0931,0.1839,0.2786,3.1235,0.0283,0.0447,7.73E-04,0.8159
74,1.0958,0.1553,0.267,0.1262,0.0101,0.0381,0.0072,0.7973
75,1.0951,0.1341,0.3083,0.0786,0.001,0.0073,0.0064,0.7993
76,1.0956,0.1529,0.252,0.0052,6.15E-04,0.0281,0.0277,0.8041
77,1.0962,0.1225,0.2879,0.0065,0.0094,0.0323,6.37E-04,0.7994
78,1.0968,0.13,0.2604,0.0379,0.0045,0.0668,6.27E-04,0.8023
79,1.0977,0.1368,0.2613,0.0126,0.027,0.0248,0.0215,0.7832
80,1.0927,0.1459,0.2623,0.0187,0.0113,0.0127,2.15E-04,0.7918
81,1.0985,0.1158,0.2416,0.0011,0.0555,0.0277,0.0027,0.809
82,1.0943,0.0973,0.2583,5.3894,0.0354,0.019,0.02,0.7809
83,1.095,0.1345,0.2402,1.2849,0.0077,0.009,0.027,0.8006
84,1.0934,0.1065,0.2353,1.0071,0.0025,0.0012,8.57E-05,0.7805
85,1.1002,0.1089,0.2074,0.0011,0.0147,0.001,0.0024,0.7683
86,1.0955,0.1264,0.2252,6.2651,0.0289,0.00036017,1.11E-04,0.7753
87,1.0941,0.0901,0.2552,0.0895,0.0279,0.0022,0.0124,0.7973
88,1.0991,0.091,0.2023,0.013,0.0057,0.0002178,0.0024,0.7735
89,1.1006,0.1002,0.2196,4.984,0.0011,0.1265,0.0078,0.7744
90,1.095,0.0911,0.2099,1.9344,0.0096,0.0073,0.0089,0.7759
91,1.0955,0.13,0.1972,1.6337,0.017,0.0173,0.006,0.7743
92,1.0979,0.0674,0.2057,3.8658,0.0349,0.0176,0.0632,0.77
93,1.0974,0.082,0.2114,1.613,0.0051,0.0069,0.003,0.7735
94,1.0943,0.1027,0.1829,3.3103,0.0129,0.0375,0.0216,0.7644
95,1.0947,0.0717,0.1791,0.012,5.43E-05,0.0465,0.0032,0.7627
96,1.099,0.0884,0.1804,8.4775,4.08E-05,0.0067,5.40E-04,0.7735
97,1.0979,0.077,0.2018,0.0095,0.0128,0.0412,2.53E-04,0.7594
98,1.0937,0.0912,0.1648,0.2018,0.1235,0.0947,1.91E-04,0.7766
99,1.0949,0.0615,0.1696,0.0417,0.0106,0.0064,5.78E-06,0.7654
100,1.0957,0.066,0.1801,0.2929,0.0016,0.00041141,0.0076,0.7563
